A time adaptive multirate Quasi-Newton waveform iteration for coupled problems

We consider waveform iterations for dynamical coupled problems, or more specifically, PDEs that interact through a lower dimensional interface. We want to allow for the reuse of existing codes for the subproblems, called a partitioned approach. To improve computational efficiency, different and adaptive time steps in the subsolvers are advisable. Using so called waveform iterations in combination with relaxation, this has been achieved for heat transfer problems earlier. Alternatively, one can use a black box method like Quasi-Newton to improve the convergence behaviour. These methods have recently been combined with waveform iterations for fixed time steps. Here, we suggest an extension of the Quasi-Newton method to the time adaptive setting and analyze its properties. We compare the proposed Quasi-Newton method with state of the art solvers on a heat transfer test case, and a complex mechanical Fluid-Structure interaction case, demonstrating the methods efficiency.

==> Graphs/QNInterpolationErrorFixed/nbr_QNsteps_1_air_steel_100.txt <==
{
  "C1": 1,
  "C2": 1,
  "ErrResidual_10": [
    0.0194050965469654,
    0.024230526507255816,
    0.018260230698976754,
    0.010571138753162932,
    0.005778975086884006
  ],
  "ErrResidual_100": [
    0.0022809725917441884,
    0.002064464749531303,
    0.001271930440996997,
    0.0022974945214801336,
    0.0013243868916411787
  ],
  "ErrResidual_10000": [
    5.8874606591213404e-12,
    3.2641484042555666e-12,
    2.5190870947708235e-05,
    1.8413968972514152e-05,
    8.619090369136489e-06
  ],
  "SolverSteps": [
    8,
    16,
    32,
    64,
    128
  ],
  "alpha_1": 1299.465,
  "alpha_2": 3471348,
  "iters_10": [
    4,
    4,
    4,
    4,
    4
  ],
  "iters_100": [
    4,
    4,
    4,
    4,
    4
  ],
  "iters_10000": [
    4,
    4,
    4,
    4,
    4
  ],
  "lambda_1": 0.0243,
  "lambda_2": 48.9,
  "n": 100,
  "resErrorMs_10": [
    0.05112927453021763,
    0.09558672039510593,
    0.10184931448671866,
    0.07421965530386268,
    0.04747876244242913
  ],
  "resErrorMs_100": [
    0.0068162406061123,
    0.007645415579509856,
    0.006327623459962801,
    0.018382899421530593,
    0.014617239247642536
  ],
  "resErrorMs_10000": [
    1.2426012622976647e-11,
    8.51269786442879e-12,
    0.00014462943294188445,
    0.00014006245889615847,
    9.355940865584591e-05
  ],
  "termCond_10": [
    2.3682040732231777e-15,
    1.1027997214692045e-15,
    8.73033998085459e-16,
    8.427076208483262e-16,
    1.4022857661867007e-15
  ],
  "termCond_100": [
    9.03383800603619e-16,
    7.147623052751014e-16,
    5.990212424901119e-16,
    1.1634993015321986e-15,
    1.494901985804247e-15
  ],
  "termCond_10000": [
    7.929399898967405e-16,
    5.507294021044438e-16,
    6.259595755189034e-16,
    6.842169545703819e-16,
    1.0176196920079508e-15
  ],
  "tf": 100,
  "trueErrs_10": [
    0.0009768846876254452,
    0.0004940925278877612,
    0.00024722325364777827,
    0.00012670691163928482,
    6.684143196022762e-05
  ],
  "trueErrs_100": [
    0.0009786168925058362,
    0.0004964980735916971,
    0.00025040227183150456,
    0.00012577130261649184,
    6.309057604996038e-05
  ],
  "trueErrs_10000": [
    0.000979016289695379,
    0.0004964841454888284,
    0.0002503432747591916,
    0.00012578510475651962,
    6.30726247558629e-05
  ]
}

==> Graphs/QNInterpolationErrorFixed/nbr_QNsteps_1_air_steel_10000.0.txt <==
{
  "C1": 1,
  "C2": 1,
  "ErrResidual_10": [
    11.769850883995217,
    6.612038580611211,
    5.41110580383212,
    5.192592487311006,
    5.156022253571667
  ],
  "ErrResidual_100": [
    1.1541352514009955,
    0.6183413459455342,
    0.31603568167675217,
    0.15559431003608712,
    0.08260162565459561
  ],
  "ErrResidual_10000": [
    4.761911275077589e-10,
    1.8803030187534453e-10,
    0.0029876983886774505,
    0.0015950252279683082,
    0.0008146559322379357
  ],
  "SolverSteps": [
    8,
    16,
    32,
    64,
    128
  ],
  "alpha_1": 1299.465,
  "alpha_2": 3471348,
  "iters_10": [
    5,
    4,
    4,
    4,
    4
  ],
  "iters_100": [
    4,
    4,
    4,
    4,
    4
  ],
  "iters_10000": [
    4,
    4,
    4,
    4,
    4
  ],
  "lambda_1": 0.0243,
  "lambda_2": 48.9,
  "n": 100,
  "resErrorMs_10": [
    22.100714537615744,
    13.265736678874164,
    11.680745837468491,
    12.221518394742175,
    12.22346235258054
  ],
  "resErrorMs_100": [
    2.6550171374125915,
    1.3828264700727677,
    0.6777843726396465,
    0.33793974900009216,
    0.2853941689884046
  ],
  "resErrorMs_10000": [
    1.0279695766641344e-09,
    6.6420734549455e-10,
    0.007131944933965761,
    0.004573016368542344,
    0.0021742339766877045
  ],
  "termCond_10": [
    2.3247925312800405e-16,
    5.8470265767205e-13,
    2.3374174629285596e-13,
    1.7779382964567061e-13,
    1.5626391241155937e-13
  ],
  "termCond_100": [
    6.124792170131299e-13,
    3.508682465932972e-13,
    2.3584805369831976e-13,
    2.5229901111969873e-13,
    2.001591789442234e-13
  ],
  "termCond_10000": [
    5.2806571231844e-13,
    2.64475092049907e-13,
    2.0374862056063253e-13,
    1.9044929947940142e-13,
    1.8833231288360389e-13
  ],
  "tf": 10000.0,
  "trueErrs_10": [
    0.10767128709321262,
    0.04530749819695716,
    0.04996577007248498,
    0.052003392649543595,
    0.052368791928403935
  ],
  "trueErrs_100": [
    0.12117392926859777,
    0.02727530201583919,
    0.005603725241295627,
    0.0009859223393069902,
    0.0007419914113447847
  ],
  "trueErrs_10000": [
    0.12199468374474712,
    0.027916544131225088,
    0.0059109784668857955,
    0.000949907588903491,
    0.00017477775903974603
  ]
}

==> Graphs/QNInterpolationErrorFixed/nbr_QNsteps_1_air_water_10000.0.txt <==
{
  "C1": 135,
  "C2": 1,
  "ErrResidual_10": [
    0.04418497777671233,
    0.023291422081001625,
    0.01841317352391584,
    0.018099090553080344,
    0.018162529180714062
  ],
  "ErrResidual_100": [
    0.00461184413080555,
    0.0021897546993776477,
    0.0012273487294083049,
    0.001555480268642177,
    0.0011731876967007412
  ],
  "ErrResidual_10000": [
    1.1757306792334324e-10,
    1.185344565876594e-10,
    1.2159224584123745e-05,
    1.2505584131697054e-05,
    7.875052023082528e-06
  ],
  "SolverSteps": [
    8,
    16,
    32,
    64,
    128
  ],
  "alpha_1": 1299.465,
  "alpha_2": 4190842.3700000006,
  "iters_10": [
    6,
    6,
    6,
    6,
    6
  ],
  "iters_100": [
    6,
    6,
    6,
    6,
    6
  ],
  "iters_10000": [
    6,
    6,
    6,
    6,
    6
  ],
  "lambda_1": 0.0243,
  "lambda_2": 0.58,
  "n": 100,
  "resErrorMs_10": [
    0.08101349420887932,
    0.04116789437089227,
    0.042317924181900744,
    0.044586272683272365,
    0.05083514436202063
  ],
  "resErrorMs_100": [
    0.010796661637888819,
    0.00458914974019571,
    0.00260929127492543,
    0.01160486215298936,
    0.01273622114320919
  ],
  "resErrorMs_10000": [
    2.0506207171134906e-10,
    2.0678709674453306e-10,
    3.419344835220883e-05,
    8.833739258860719e-05,
    8.142018240419662e-05
  ],
  "termCond_10": [
    5.927645861998755e-14,
    5.920442865184672e-14,
    5.901034468817987e-14,
    5.88652514444445e-14,
    5.885837346011762e-14
  ],
  "termCond_100": [
    5.913900229300897e-14,
    5.95850997698532e-14,
    5.964611395779868e-14,
    5.961356498071814e-14,
    5.951536486224538e-14
  ],
  "termCond_10000": [
    5.899737493251255e-14,
    5.949358660950276e-14,
    5.957227227475687e-14,
    5.966959449122837e-14,
    5.961440242815775e-14
  ],
  "tf": 10000.0,
  "trueErrs_10": [
    0.0002882568285489573,
    0.00021835799107131014,
    0.00020408271591678288,
    0.0002042279696960554,
    0.00020481903965650705
  ],
  "trueErrs_100": [
    0.00015309733284884404,
    3.692391584412066e-05,
    9.829403767036151e-06,
    3.1729817394625e-06,
    1.7321249835538513e-06
  ],
  "trueErrs_10000": [
    0.00015248886674418106,
    3.597758168902934e-05,
    9.240261358855366e-06,
    3.040496682380006e-06,
    1.128116647792046e-06
  ]
}

==> Graphs/QNInterpolationErrorFixed/nbr_QNsteps_1_water_steel_10000.0.txt <==
{
  "C1": 1,
  "C2": 101,
  "ErrResidual_10": [
    5.273552871334708,
    5.204104097049258,
    5.052128822966998,
    4.91470675036031,
    4.880976244804626
  ],
  "ErrResidual_100": [
    0.0547206500786279,
    0.05453831800718783,
    0.054930324590682526,
    0.05327076975823035,
    0.05679445746383589
  ],
  "ErrResidual_10000": [
    0.0002444724210278792,
    0.00015387770357810291,
    8.090977746932894e-05,
    0.00016227885374187943,
    8.28760158880687e-05
  ],
  "SolverSteps": [
    8,
    16,
    32,
    64,
    128
  ],
  "alpha_1": 4190842.3700000006,
  "alpha_2": 3471348,
  "iters_10": [
    9,
    9,
    9,
    9,
    9
  ],
  "iters_100": [
    10,
    10,
    10,
    10,
    9
  ],
  "iters_10000": [
    10,
    10,
    10,
    11,
    11
  ],
  "lambda_1": 0.58,
  "lambda_2": 48.9,
  "n": 100,
  "resErrorMs_10": [
    17.361977043072432,
    15.382995069789374,
    12.061519921539162,
    11.212980627272552,
    11.03786024744946
  ],
  "resErrorMs_100": [
    0.2060720757865874,
    0.2536446470321555,
    0.3184423217281466,
    0.4416906310104803,
    0.542930515629006
  ],
  "resErrorMs_10000": [
    0.005742422449301232,
    0.005477908061819594,
    0.004017817435407897,
    0.012883161644008104,
    0.007973466093432932
  ],
  "termCond_10": [
    4.0210120272698053e-13,
    1.1793560917636115e-13,
    1.420059584160994e-13,
    1.6647085850331518e-13,
    1.7518208186680573e-13
  ],
  "termCond_100": [
    4.577049010761595e-13,
    1.1474610337892457e-13,
    2.686978924526335e-13,
    9.000528147626475e-14,
    7.474140376639441e-13
  ],
  "termCond_10000": [
    4.688912583631543e-13,
    1.408605903663638e-13,
    3.3795708646161933e-13,
    8.041919056443594e-14,
    6.805110060893774e-13
  ],
  "tf": 10000.0,
  "trueErrs_10": [
    0.07485227035560672,
    0.0344620524187992,
    0.025651430686142507,
    0.02602035862121856,
    0.026968943030648212
  ],
  "trueErrs_100": [
    0.09242519841564317,
    0.03581547239016394,
    0.01484608036954607,
    0.006251141104254339,
    0.002844805026919997
  ],
  "trueErrs_10000": [
    0.09299421849052998,
    0.03623615015987977,
    0.015164725957013951,
    0.006724549881802237,
    0.003096569025655345
  ]
}

==> Graphs/QNInterpolationErrorFixed/nbr_QNsteps_2_air_steel_100.txt <==
{
  "C1": 1,
  "C2": 1,
  "ErrResidual_100": [
    3.158989151258101e-11,
    0.0027503352422044297,
    0.0014631451230553178,
    0.0007448780494408999,
    0.00037555174996947027,
    0.0001979138965963685
  ],
  "ErrResidual_10000": [
    3.160264294902198e-11,
    1.515311827280071e-11,
    7.663453044425162e-12,
    7.156867850069791e-06,
    3.843901516296995e-06,
    1.9557677832244867e-06
  ],
  "ErrResidual_5": [
    0.10486652932049151,
    0.06053239493490432,
    0.05052525593452344,
    0.048503094171605844,
    0.04819695614205007,
    0.04821853445282516
  ],
  "SolverSteps": [
    4,
    8,
    16,
    32,
    64,
    128
  ],
  "alpha_1": 1299.465,
  "alpha_2": 3471348,
  "iters_100": [
    4,
    4,
    4,
    4,
    4,
    4
  ],
  "iters_10000": [
    4,
    4,
    4,
    4,
    4,
    4
  ],
  "iters_5": [
    4,
    4,
    4,
    4,
    4,
    4
  ],
  "lambda_1": 0.0243,
  "lambda_2": 48.9,
  "n": 100,
  "resErrorMs_100": [
    5.7394773777462545e-11,
    0.004601959320487129,
    0.0022431950957987877,
    0.0011369732421366479,
    0.0006826012656827862,
    0.0005213292686484221
  ],
  "resErrorMs_10000": [
    5.73465355003856e-11,
    3.389756890176574e-11,
    2.268628449608706e-11,
    1.2779758969870818e-05,
    9.964115600892865e-06,
    4.635599109279685e-06
  ],
  "resErrorMs_5": [
    0.15962045837214367,
    0.08628613823215048,
    0.07250968006723674,
    0.07674940123305425,
    0.07612939055243421,
    0.07604715210508897
  ],
  "termCond_100": [
    1.717685272668645e-13,
    5.362287616713381e-14,
    3.239023078622783e-14,
    1.8384049398307502e-14,
    5.504950806770411e-14,
    2.4304344545151522e-14
  ],
  "termCond_10000": [
    1.73157120106068e-13,
    3.920678132298734e-14,
    1.8197796903374627e-14,
    1.3539701011862068e-14,
    1.2537693774999136e-14,
    1.2444340715221071e-14
  ],
  "termCond_5": [
    3.2156916150496714e-13,
    1.1135499978765449e-13,
    2.0061147752361258e-14,
    1.3765158232542265e-14,
    1.2418802469709308e-14,
    1.218888412027369e-14
  ],
  "tf": 100,
  "trueErrs_100": [
    0.003350163791181891,
    0.0008169056627470708,
    0.00020133062112315323,
    4.9435179103557435e-05,
    1.1780402931297923e-05,
    2.683694810182579e-06
  ],
  "trueErrs_10000": [
    0.0033501637911819457,
    0.0008174897773784544,
    0.00020162972711364852,
    4.95482554784434e-05,
    1.1758325434367724e-05,
    2.3494248156959043e-06
  ],
  "trueErrs_5": [
    0.0033198648481806967,
    0.0008905643021184287,
    0.00046868130058941857,
    0.00043964626538664183,
    0.0004394673417462104,
    0.0004404354675451046
  ]
}

==> Graphs/QNInterpolationErrorFixed/nbr_QNsteps_2_air_steel_10000.0.txt <==
{
  "C1": 1,
  "C2": 1,
  "ErrResidual_100": [
    2.1980803141467237e-09,
    6.245438301710185,
    3.386890456159362,
    1.7015479550394246,
    0.9718359660209842,
    0.49345153903890865
  ],
  "ErrResidual_10000": [
    2.1981006236909626e-09,
    1.0756934042040895e-09,
    4.4908567846643706e-10,
    0.01858331343767284,
    0.00966484203015687,
    0.004856126698754717
  ],
  "ErrResidual_5": [
    131.07540533214893,
    122.58683906006888,
    111.4966780907716,
    111.92479909191177,
    111.91982654931675,
    112.19643849010615
  ],
  "SolverSteps": [
    4,
    8,
    16,
    32,
    64,
    128
  ],
  "alpha_1": 1299.465,
  "alpha_2": 3471348,
  "iters_100": [
    4,
    4,
    4,
    4,
    4,
    4
  ],
  "iters_10000": [
    4,
    4,
    4,
    4,
    4,
    4
  ],
  "iters_5": [
    4,
    4,
    4,
    4,
    4,
    4
  ],
  "lambda_1": 0.0243,
  "lambda_2": 48.9,
  "n": 100,
  "resErrorMs_100": [
    3.464610965224205e-09,
    18.58103581288009,
    10.145478250455957,
    4.959533281927545,
    4.546763978499352,
    2.271062701140738
  ],
  "resErrorMs_10000": [
    3.4637867712578373e-09,
    2.6444086325890615e-09,
    1.38515455563645e-09,
    0.08298645910781466,
    0.04126238741827614,
    0.02059907837002199
  ],
  "resErrorMs_5": [
    292.0087708290879,
    348.4397151500519,
    320.7146375903681,
    339.62199948014523,
    337.5452694101181,
    338.19031985427
  ],
  "termCond_100": [
    2.3400666292739217e-12,
    1.0190735803768542e-12,
    6.969812750719804e-13,
    4.477258911102642e-13,
    4.862787511280763e-13,
    3.6233504133494297e-13
  ],
  "termCond_10000": [
    2.3405639381424828e-12,
    1.0736699144429588e-12,
    4.964791665006962e-13,
    3.442656829890716e-13,
    3.1663229996277793e-13,
    3.1326526905172507e-13
  ],
  "termCond_5": [
    6.037204883481759e-12,
    3.4367135807119825e-12,
    8.129220947156119e-13,
    6.834638116914001e-13,
    3.7318964979615546e-13,
    3.2220536155255124e-13
  ],
  "tf": 10000.0,
  "trueErrs_100": [
    0.8460242931260434,
    0.20976874465626963,
    0.05219774178296924,
    0.01301011317450044,
    0.0032644795074565844,
    0.0008704152962489666
  ],
  "trueErrs_10000": [
    0.8460242931260403,
    0.20896663026253032,
    0.05168362161523948,
    0.012738993975840765,
    0.0030450576537686892,
    0.0006242250217004864
  ],
  "trueErrs_5": [
    0.9968332645323105,
    0.30080016189029507,
    0.15086141993296895,
    0.12680591951400028,
    0.12086138110124667,
    0.11926214410031794
  ]
}

==> Graphs/QNInterpolationErrorFixed/nbr_QNsteps_2_air_water_100.txt <==
{
  "C1": 135,
  "C2": 1,
  "ErrResidual_100": [
    5.311437646775974e-13,
    0.0001486473132575829,
    8.373339261429827e-05,
    4.231993191558331e-05,
    2.7799280833742904e-05,
    1.420713629413889e-05
  ],
  "ErrResidual_10000": [
    5.317908644469497e-13,
    3.8439851616661424e-13,
    3.3047628913122107e-13,
    5.059861995008328e-07,
    2.681518376600078e-07,
    1.3414106064817176e-07
  ],
  "ErrResidual_5": [
    0.0037018213444908877,
    0.0030183343305230253,
    0.0027994604906766574,
    0.002821661049278833,
    0.002823384121450702,
    0.002829928151543771
  ],
  "SolverSteps": [
    4,
    8,
    16,
    32,
    64,
    128
  ],
  "alpha_1": 1299.465,
  "alpha_2": 4190842.3700000006,
  "iters_100": [
    5,
    5,
    5,
    5,
    5,
    5
  ],
  "iters_10000": [
    5,
    5,
    5,
    5,
    5,
    5
  ],
  "iters_5": [
    5,
    5,
    5,
    5,
    5,
    5
  ],
  "lambda_1": 0.0243,
  "lambda_2": 0.58,
  "n": 100,
  "resErrorMs_100": [
    1.1304258925548083e-12,
    0.0004214259060541846,
    0.00024432774791775824,
    0.00011404398045256388,
    0.0001567721362416038,
    7.59277868818048e-05
  ],
  "resErrorMs_10000": [
    1.1319024481090014e-12,
    9.578712688982307e-13,
    9.06118374202669e-13,
    2.351058401901997e-06,
    1.194445183471925e-06,
    5.982889638945304e-07
  ],
  "resErrorMs_5": [
    0.007350829706994715,
    0.007905563128593267,
    0.0076276173193485855,
    0.008050476996020205,
    0.00801279721539597,
    0.00805010993750352
  ],
  "termCond_100": [
    5.425110728776544e-13,
    4.67100476033748e-13,
    4.3999141960580184e-13,
    4.3005923208120403e-13,
    4.2691503638484055e-13,
    4.256544975746057e-13
  ],
  "termCond_10000": [
    5.432196976032066e-13,
    4.596991574009741e-13,
    4.348622158736338e-13,
    4.2922692023747225e-13,
    4.2742570800959666e-13,
    4.2782190677553497e-13
  ],
  "termCond_5": [
    6.834329005451787e-13,
    5.574663280748217e-13,
    5.163511780484463e-13,
    5.069792601686861e-13,
    5.040522306847017e-13,
    5.036620117115469e-13
  ],
  "tf": 100,
  "trueErrs_100": [
    1.6203907707265326e-05,
    4.070120689048013e-06,
    8.898733894062115e-07,
    1.9214774422528057e-07,
    6.29179568497889e-08,
    2.778820567586049e-08
  ],
  "trueErrs_10000": [
    1.620390770395297e-05,
    4.062958929950424e-06,
    8.742317328465624e-07,
    1.7687474740117435e-07,
    6.036797782709077e-08,
    2.1312924426681742e-08
  ],
  "trueErrs_5": [
    2.4271072724002054e-05,
    1.33697078909166e-05,
    1.0791360717665462e-05,
    1.0323601876158644e-05,
    1.0261165306667598e-05,
    1.0273555044392165e-05
  ]
}

==> Graphs/QNInterpolationErrorFixed/nbr_QNsteps_2_air_water_10000.0.txt <==
{
  "C1": 135,
  "C2": 1,
  "ErrResidual_100": [
    2.348048215942757e-10,
    0.03222612790121036,
    0.016525538098539024,
    0.008241890404014428,
    0.004205230852332357,
    0.0031675577478433043
  ],
  "ErrResidual_10000": [
    2.3491043680568347e-10,
    2.4848821629810865e-10,
    2.5116488271906583e-10,
    7.851047908236749e-05,
    4.634400200172802e-05,
    2.7697059275584413e-05
  ],
  "ErrResidual_5": [
    0.6282408292846464,
    0.61873749397216,
    0.5444113187498596,
    0.5340642064810845,
    0.5320013912746402,
    0.5329114215600773
  ],
  "SolverSteps": [
    4,
    8,
    16,
    32,
    64,
    128
  ],
  "alpha_1": 1299.465,
  "alpha_2": 4190842.3700000006,
  "iters_100": [
    6,
    6,
    6,
    6,
    6,
    6
  ],
  "iters_10000": [
    6,
    6,
    6,
    6,
    6,
    6
  ],
  "iters_5": [
    6,
    6,
    6,
    6,
    6,
    6
  ],
  "lambda_1": 0.0243,
  "lambda_2": 0.58,
  "n": 100,
  "resErrorMs_100": [
    4.114243541499777e-10,
    0.09589744650513647,
    0.052740232108227404,
    0.026507491398953708,
    0.01742497291029909,
    0.025323513202348973
  ],
  "resErrorMs_10000": [
    4.1162546011756433e-10,
    4.261675766593801e-10,
    4.2905031644788933e-10,
    0.0003119722216556159,
    0.00023555681913220932,
    0.00016186786971904914
  ],
  "resErrorMs_5": [
    1.3982208570541774,
    1.8018820249343346,
    1.6089468790882526,
    1.6440672465020612,
    1.6315426666441355,
    1.6331876108504768
  ],
  "termCond_100": [
    2.6992108859786802e-12,
    2.8144438625663066e-12,
    2.826919348894335e-12,
    2.8243226880991455e-12,
    2.8202816576487763e-12,
    2.8202371820387182e-12
  ],
  "termCond_10000": [
    2.7005302716967832e-12,
    2.7977253354234263e-12,
    2.8171167499374963e-12,
    2.8210091809657674e-12,
    2.8215213184101213e-12,
    2.8214617563206367e-12
  ],
  "termCond_5": [
    2.7322615481826216e-12,
    2.750561853274668e-12,
    2.6822624137366856e-12,
    2.6713959102227974e-12,
    2.6651696181216295e-12,
    2.659501544613322e-12
  ],
  "tf": 10000.0,
  "trueErrs_100": [
    0.0040068362425098895,
    0.0009754942494018611,
    0.00023305880916418608,
    5.9084263773313174e-05,
    1.537158215489744e-05,
    3.7931016615255443e-06
  ],
  "trueErrs_10000": [
    0.0040068362425191364,
    0.0009722483756156051,
    0.0002316581091324172,
    5.944224560698189e-05,
    1.6747667299306585e-05,
    5.028489745067932e-06
  ],
  "trueErrs_5": [
    0.003791253104886382,
    0.0010605789388610939,
    0.0010145058099160931,
    0.0010969857090497687,
    0.0011164683186746928,
    0.0011237623741369674
  ]
}

==> Graphs/QNInterpolationErrorFixed/nbr_QNsteps_2_water_steel_10000.0.txt <==
{
  "C1": 1,
  "C2": 101,
  "ErrResidual_100": [
    0.3333654254546879,
    0.33256397529071824,
    0.33665243656847343,
    0.3434375834859177,
    0.34733821267062504,
    0.365062814012051
  ],
  "ErrResidual_10000": [
    0.0015838826266524615,
    0.0008227128769698381,
    0.0004244806232996613,
    0.000220673110131626,
    0.00012393576780618507,
    7.288569865622317e-05
  ],
  "ErrResidual_5": [
    114.61752162610911,
    111.0489641024689,
    112.51057920445027,
    110.86745309726128,
    110.83531274988765,
    110.902398761118
  ],
  "SolverSteps": [
    4,
    8,
    16,
    32,
    64,
    128
  ],
  "alpha_1": 4190842.3700000006,
  "alpha_2": 3471348,
  "iters_100": [
    8,
    9,
    9,
    9,
    9,
    8
  ],
  "iters_10000": [
    8,
    9,
    9,
    9,
    9,
    10
  ],
  "iters_5": [
    7,
    7,
    7,
    7,
    7,
    7
  ],
  "lambda_1": 0.58,
  "lambda_2": 48.9,
  "n": 100,
  "resErrorMs_100": [
    1.6735141349062148,
    1.8661109060229337,
    2.162727335361746,
    2.5747904701113113,
    3.239532621007076,
    3.64539254267527
  ],
  "resErrorMs_10000": [
    0.008189058376244562,
    0.0054982390833930375,
    0.0031869720307318625,
    0.002021777090522146,
    0.003592272105464187,
    0.0025847959679234835
  ],
  "resErrorMs_5": [
    349.12497861205617,
    338.550811966117,
    336.03144750567463,
    333.0954156319875,
    333.49108512284306,
    333.43301854336914
  ],
  "termCond_100": [
    3.217751574187354e-11,
    9.991892909357057e-12,
    6.044503383025314e-12,
    8.16204048456316e-12,
    6.489568439801579e-12,
    2.7868823829885108e-11
  ],
  "termCond_10000": [
    3.247051713639127e-11,
    9.584188817946548e-12,
    6.5549446203006445e-12,
    9.538849393855765e-12,
    3.186841507223217e-11,
    1.4437834997227389e-11
  ],
  "termCond_5": [
    7.24954997383565e-11,
    7.324287702202674e-11,
    6.816848000227076e-11,
    8.865226952963826e-11,
    8.931881735443798e-11,
    7.308880254916828e-11
  ],
  "tf": 10000.0,
  "trueErrs_100": [
    0.7146330529710204,
    0.2448061337145613,
    0.09430777649864372,
    0.03972537144569153,
    0.01607466667884704,
    0.007424211611570742
  ],
  "trueErrs_10000": [
    0.716667718790473,
    0.24658898642213029,
    0.09537921382011237,
    0.04038065038205904,
    0.018269818288629554,
    0.008636516427784399
  ],
  "trueErrs_5": [
    0.2581931020474371,
    0.20866010860026885,
    0.21437853922852512,
    0.22663547602236064,
    0.23849961579740586,
    0.23990891193381086
  ]
}

==> Graphs/QNInterpolationErrorFixed/newPlots/nbr_QNsteps_2_air_steel_100.txt <==
{
  "C1": 1,
  "C2": 1,
  "ErrResidual_100": [
    3.158989151258101e-11,
    0.0027503352422044297,
    0.0014631451230553178,
    0.0007448780494408999,
    0.00037555174996947027,
    0.0001979138965963685
  ],
  "ErrResidual_10000": [
    3.160264294902198e-11,
    1.515311827280071e-11,
    7.663453044425162e-12,
    7.156867850069791e-06,
    3.843901516296995e-06,
    1.9557677832244867e-06
  ],
  "ErrResidual_5": [
    0.10486652932049151,
    0.06053239493490432,
    0.05052525593452344,
    0.048503094171605844,
    0.04819695614205007,
    0.04821853445282516
  ],
  "SolverSteps": [
    4,
    8,
    16,
    32,
    64,
    128
  ],
  "alpha_1": 1299.465,
  "alpha_2": 3471348,
  "iters_100": [
    4,
    4,
    4,
    4,
    4,
    4
  ],
  "iters_10000": [
    4,
    4,
    4,
    4,
    4,
    4
  ],
  "iters_5": [
    4,
    4,
    4,
    4,
    4,
    4
  ],
  "lambda_1": 0.0243,
  "lambda_2": 48.9,
  "n": 100,
  "resErrorMs_100": [
    5.7394773777462545e-11,
    0.004601959320487129,
    0.0022431950957987877,
    0.0011369732421366479,
    0.0006826012656827862,
    0.0005213292686484221
  ],
  "resErrorMs_10000": [
    5.73465355003856e-11,
    3.389756890176574e-11,
    2.268628449608706e-11,
    1.2779758969870818e-05,
    9.964115600892865e-06,
    4.635599109279685e-06
  ],
  "resErrorMs_5": [
    0.15962045837214367,
    0.08628613823215048,
    0.07250968006723674,
    0.07674940123305425,
    0.07612939055243421,
    0.07604715210508897
  ],
  "termCond_100": [
    1.717685272668645e-13,
    5.362287616713381e-14,
    3.239023078622783e-14,
    1.8384049398307502e-14,
    5.504950806770411e-14,
    2.4304344545151522e-14
  ],
  "termCond_10000": [
    1.73157120106068e-13,
    3.920678132298734e-14,
    1.8197796903374627e-14,
    1.3539701011862068e-14,
    1.2537693774999136e-14,
    1.2444340715221071e-14
  ],
  "termCond_5": [
    3.2156916150496714e-13,
    1.1135499978765449e-13,
    2.0061147752361258e-14,
    1.3765158232542265e-14,
    1.2418802469709308e-14,
    1.218888412027369e-14
  ],
  "tf": 100,
  "trueErrs_100": [
    0.003350163791181891,
    0.0008169056627470708,
    0.00020133062112315323,
    4.9435179103557435e-05,
    1.1780402931297923e-05,
    2.683694810182579e-06
  ],
  "trueErrs_10000": [
    0.0033501637911819457,
    0.0008174897773784544,
    0.00020162972711364852,
    4.95482554784434e-05,
    1.1758325434367724e-05,
    2.3494248156959043e-06
  ],
  "trueErrs_5": [
    0.0033198648481806967,
    0.0008905643021184287,
    0.00046868130058941857,
    0.00043964626538664183,
    0.0004394673417462104,
    0.0004404354675451046
  ]
}

==> Graphs/QNInterpolationErrorFixed/newPlots/nbr_QNsteps_2_air_steel_10000.0.txt <==
{
  "C1": 1,
  "C2": 1,
  "ErrResidual_100": [
    2.1980803141467237e-09,
    6.245438301710185,
    3.386890456159362,
    1.7015479550394246,
    0.9718359660209842,
    0.49345153903890865
  ],
  "ErrResidual_10000": [
    2.1981006236909626e-09,
    1.0756934042040895e-09,
    4.4908567846643706e-10,
    0.01858331343767284,
    0.00966484203015687,
    0.004856126698754717
  ],
  "ErrResidual_5": [
    131.07540533214893,
    122.58683906006888,
    111.4966780907716,
    111.92479909191177,
    111.91982654931675,
    112.19643849010615
  ],
  "SolverSteps": [
    4,
    8,
    16,
    32,
    64,
    128
  ],
  "alpha_1": 1299.465,
  "alpha_2": 3471348,
  "iters_100": [
    4,
    4,
    4,
    4,
    4,
    4
  ],
  "iters_10000": [
    4,
    4,
    4,
    4,
    4,
    4
  ],
  "iters_5": [
    4,
    4,
    4,
    4,
    4,
    4
  ],
  "lambda_1": 0.0243,
  "lambda_2": 48.9,
  "n": 100,
  "resErrorMs_100": [
    3.464610965224205e-09,
    18.58103581288009,
    10.145478250455957,
    4.959533281927545,
    4.546763978499352,
    2.271062701140738
  ],
  "resErrorMs_10000": [
    3.4637867712578373e-09,
    2.6444086325890615e-09,
    1.38515455563645e-09,
    0.08298645910781466,
    0.04126238741827614,
    0.02059907837002199
  ],
  "resErrorMs_5": [
    292.0087708290879,
    348.4397151500519,
    320.7146375903681,
    339.62199948014523,
    337.5452694101181,
    338.19031985427
  ],
  "termCond_100": [
    2.3400666292739217e-12,
    1.0190735803768542e-12,
    6.969812750719804e-13,
    4.477258911102642e-13,
    4.862787511280763e-13,
    3.6233504133494297e-13
  ],
  "termCond_10000": [
    2.3405639381424828e-12,
    1.0736699144429588e-12,
    4.964791665006962e-13,
    3.442656829890716e-13,
    3.1663229996277793e-13,
    3.1326526905172507e-13
  ],
  "termCond_5": [
    6.037204883481759e-12,
    3.4367135807119825e-12,
    8.129220947156119e-13,
    6.834638116914001e-13,
    3.7318964979615546e-13,
    3.2220536155255124e-13
  ],
  "tf": 10000.0,
  "trueErrs_100": [
    0.8460242931260434,
    0.20976874465626963,
    0.05219774178296924,
    0.01301011317450044,
    0.0032644795074565844,
    0.0008704152962489666
  ],
  "trueErrs_10000": [
    0.8460242931260403,
    0.20896663026253032,
    0.05168362161523948,
    0.012738993975840765,
    0.0030450576537686892,
    0.0006242250217004864
  ],
  "trueErrs_5": [
    0.9968332645323105,
    0.30080016189029507,
    0.15086141993296895,
    0.12680591951400028,
    0.12086138110124667,
    0.11926214410031794
  ]
}

==> Graphs/QNInterpolationErrorFixed/newPlots/nbr_QNsteps_2_air_water_100.txt <==
{
  "C1": 135,
  "C2": 1,
  "ErrResidual_100": [
    5.311437646775974e-13,
    0.0001486473132575829,
    8.373339261429827e-05,
    4.231993191558331e-05,
    2.7799280833742904e-05,
    1.420713629413889e-05
  ],
  "ErrResidual_10000": [
    5.317908644469497e-13,
    3.8439851616661424e-13,
    3.3047628913122107e-13,
    5.059861995008328e-07,
    2.681518376600078e-07,
    1.3414106064817176e-07
  ],
  "ErrResidual_5": [
    0.0037018213444908877,
    0.0030183343305230253,
    0.0027994604906766574,
    0.002821661049278833,
    0.002823384121450702,
    0.002829928151543771
  ],
  "SolverSteps": [
    4,
    8,
    16,
    32,
    64,
    128
  ],
  "alpha_1": 1299.465,
  "alpha_2": 4190842.3700000006,
  "iters_100": [
    5,
    5,
    5,
    5,
    5,
    5
  ],
  "iters_10000": [
    5,
    5,
    5,
    5,
    5,
    5
  ],
  "iters_5": [
    5,
    5,
    5,
    5,
    5,
    5
  ],
  "lambda_1": 0.0243,
  "lambda_2": 0.58,
  "n": 100,
  "resErrorMs_100": [
    1.1304258925548083e-12,
    0.0004214259060541846,
    0.00024432774791775824,
    0.00011404398045256388,
    0.0001567721362416038,
    7.59277868818048e-05
  ],
  "resErrorMs_10000": [
    1.1319024481090014e-12,
    9.578712688982307e-13,
    9.06118374202669e-13,
    2.351058401901997e-06,
    1.194445183471925e-06,
    5.982889638945304e-07
  ],
  "resErrorMs_5": [
    0.007350829706994715,
    0.007905563128593267,
    0.0076276173193485855,
    0.008050476996020205,
    0.00801279721539597,
    0.00805010993750352
  ],
  "termCond_100": [
    5.425110728776544e-13,
    4.67100476033748e-13,
    4.3999141960580184e-13,
    4.3005923208120403e-13,
    4.2691503638484055e-13,
    4.256544975746057e-13
  ],
  "termCond_10000": [
    5.432196976032066e-13,
    4.596991574009741e-13,
    4.348622158736338e-13,
    4.2922692023747225e-13,
    4.2742570800959666e-13,
    4.2782190677553497e-13
  ],
  "termCond_5": [
    6.834329005451787e-13,
    5.574663280748217e-13,
    5.163511780484463e-13,
    5.069792601686861e-13,
    5.040522306847017e-13,
    5.036620117115469e-13
  ],
  "tf": 100,
  "trueErrs_100": [
    1.6203907707265326e-05,
    4.070120689048013e-06,
    8.898733894062115e-07,
    1.9214774422528057e-07,
    6.29179568497889e-08,
    2.778820567586049e-08
  ],
  "trueErrs_10000": [
    1.620390770395297e-05,
    4.062958929950424e-06,
    8.742317328465624e-07,
    1.7687474740117435e-07,
    6.036797782709077e-08,
    2.1312924426681742e-08
  ],
  "trueErrs_5": [
    2.4271072724002054e-05,
    1.33697078909166e-05,
    1.0791360717665462e-05,
    1.0323601876158644e-05,
    1.0261165306667598e-05,
    1.0273555044392165e-05
  ]
}

==> Graphs/QNInterpolationErrorFixed/newPlots/nbr_QNsteps_2_air_water_10000.0.txt <==
{
  "C1": 135,
  "C2": 1,
  "ErrResidual_100": [
    2.348048215942757e-10,
    0.03222612790121036,
    0.016525538098539024,
    0.008241890404014428,
    0.004205230852332357,
    0.0031675577478433043
  ],
  "ErrResidual_10000": [
    2.3491043680568347e-10,
    2.4848821629810865e-10,
    2.5116488271906583e-10,
    7.851047908236749e-05,
    4.634400200172802e-05,
    2.7697059275584413e-05
  ],
  "ErrResidual_5": [
    0.6282408292846464,
    0.61873749397216,
    0.5444113187498596,
    0.5340642064810845,
    0.5320013912746402,
    0.5329114215600773
  ],
  "SolverSteps": [
    4,
    8,
    16,
    32,
    64,
    128
  ],
  "alpha_1": 1299.465,
  "alpha_2": 4190842.3700000006,
  "iters_100": [
    6,
    6,
    6,
    6,
    6,
    6
  ],
  "iters_10000": [
    6,
    6,
    6,
    6,
    6,
    6
  ],
  "iters_5": [
    6,
    6,
    6,
    6,
    6,
    6
  ],
  "lambda_1": 0.0243,
  "lambda_2": 0.58,
  "n": 100,
  "resErrorMs_100": [
    4.114243541499777e-10,
    0.09589744650513647,
    0.052740232108227404,
    0.026507491398953708,
    0.01742497291029909,
    0.025323513202348973
  ],
  "resErrorMs_10000": [
    4.1162546011756433e-10,
    4.261675766593801e-10,
    4.2905031644788933e-10,
    0.0003119722216556159,
    0.00023555681913220932,
    0.00016186786971904914
  ],
  "resErrorMs_5": [
    1.3982208570541774,
    1.8018820249343346,
    1.6089468790882526,
    1.6440672465020612,
    1.6315426666441355,
    1.6331876108504768
  ],
  "termCond_100": [
    2.6992108859786802e-12,
    2.8144438625663066e-12,
    2.826919348894335e-12,
    2.8243226880991455e-12,
    2.8202816576487763e-12,
    2.8202371820387182e-12
  ],
  "termCond_10000": [
    2.7005302716967832e-12,
    2.7977253354234263e-12,
    2.8171167499374963e-12,
    2.8210091809657674e-12,
    2.8215213184101213e-12,
    2.8214617563206367e-12
  ],
  "termCond_5": [
    2.7322615481826216e-12,
    2.750561853274668e-12,
    2.6822624137366856e-12,
    2.6713959102227974e-12,
    2.6651696181216295e-12,
    2.659501544613322e-12
  ],
  "tf": 10000.0,
  "trueErrs_100": [
    0.0040068362425098895,
    0.0009754942494018611,
    0.00023305880916418608,
    5.9084263773313174e-05,
    1.537158215489744e-05,
    3.7931016615255443e-06
  ],
  "trueErrs_10000": [
    0.0040068362425191364,
    0.0009722483756156051,
    0.0002316581091324172,
    5.944224560698189e-05,
    1.6747667299306585e-05,
    5.028489745067932e-06
  ],
  "trueErrs_5": [
    0.003791253104886382,
    0.0010605789388610939,
    0.0010145058099160931,
    0.0010969857090497687,
    0.0011164683186746928,
    0.0011237623741369674
  ]
}

==> Graphs/QNInterpolationErrorFixed/newPlots/nbr_QNsteps_2_water_steel_10000.0.txt <==
{
  "C1": 1,
  "C2": 101,
  "ErrResidual_100": [
    0.3333654254546879,
    0.33256397529071824,
    0.33665243656847343,
    0.3434375834859177,
    0.34733821267062504,
    0.365062814012051
  ],
  "ErrResidual_10000": [
    0.0015838826266524615,
    0.0008227128769698381,
    0.0004244806232996613,
    0.000220673110131626,
    0.00012393576780618507,
    7.288569865622317e-05
  ],
  "ErrResidual_5": [
    114.61752162610911,
    111.0489641024689,
    112.51057920445027,
    110.86745309726128,
    110.83531274988765,
    110.902398761118
  ],
  "SolverSteps": [
    4,
    8,
    16,
    32,
    64,
    128
  ],
  "alpha_1": 4190842.3700000006,
  "alpha_2": 3471348,
  "iters_100": [
    8,
    9,
    9,
    9,
    9,
    8
  ],
  "iters_10000": [
    8,
    9,
    9,
    9,
    9,
    10
  ],
  "iters_5": [
    7,
    7,
    7,
    7,
    7,
    7
  ],
  "lambda_1": 0.58,
  "lambda_2": 48.9,
  "n": 100,
  "resErrorMs_100": [
    1.6735141349062148,
    1.8661109060229337,
    2.162727335361746,
    2.5747904701113113,
    3.239532621007076,
    3.64539254267527
  ],
  "resErrorMs_10000": [
    0.008189058376244562,
    0.0054982390833930375,
    0.0031869720307318625,
    0.002021777090522146,
    0.003592272105464187,
    0.0025847959679234835
  ],
  "resErrorMs_5": [
    349.12497861205617,
    338.550811966117,
    336.03144750567463,
    333.0954156319875,
    333.49108512284306,
    333.43301854336914
  ],
  "termCond_100": [
    3.217751574187354e-11,
    9.991892909357057e-12,
    6.044503383025314e-12,
    8.16204048456316e-12,
    6.489568439801579e-12,
    2.7868823829885108e-11
  ],
  "termCond_10000": [
    3.247051713639127e-11,
    9.584188817946548e-12,
    6.5549446203006445e-12,
    9.538849393855765e-12,
    3.186841507223217e-11,
    1.4437834997227389e-11
  ],
  "termCond_5": [
    7.24954997383565e-11,
    7.324287702202674e-11,
    6.816848000227076e-11,
    8.865226952963826e-11,
    8.931881735443798e-11,
    7.308880254916828e-11
  ],
  "tf": 10000.0,
  "trueErrs_100": [
    0.7146330529710204,
    0.2448061337145613,
    0.09430777649864372,
    0.03972537144569153,
    0.01607466667884704,
    0.007424211611570742
  ],
  "trueErrs_10000": [
    0.716667718790473,
    0.24658898642213029,
    0.09537921382011237,
    0.04038065038205904,
    0.018269818288629554,
    0.008636516427784399
  ],
  "trueErrs_5": [
    0.2581931020474371,
    0.20866010860026885,
    0.21437853922852512,
    0.22663547602236064,
    0.23849961579740586,
    0.23990891193381086
  ]
}

==> Graphs/QNInterpolationErrorTA/QNtimeGrid_1_air_steel_10000.0.txt <==
{
  "C1": 1,
  "C2": 1,
  "ErrResidual_1": [
    1944.860710510523,
    1730.2692652873718,
    1605.9618013159952,
    1554.2442741510995,
    1534.664164972747
  ],
  "ErrResidual_2": [
    1945.1379819432445,
    1730.3155261282618,
    1605.9673753027919,
    1554.2448518975557,
    1534.6562827283642
  ],
  "ErrResidual_3": [
    1945.3476102442621,
    1730.3462844541011,
    1605.9713895885038,
    1554.2452891630114,
    1534.6559915338032
  ],
  "alpha_1": 1299.465,
  "alpha_2": 3471348,
  "iters_1": [
    3,
    3,
    3,
    3,
    3
  ],
  "iters_2": [
    3,
    3,
    3,
    3,
    3
  ],
  "iters_3": [
    3,
    3,
    3,
    3,
    3
  ],
  "lambda_1": 0.0243,
  "lambda_2": 48.9,
  "n": 100,
  "termCond_1": [
    9.85609345285749e-07,
    3.2105534142367347e-07,
    7.422338504016142e-09,
    1.9389755465185338e-08,
    2.23965209992535e-08
  ],
  "termCond_2": [
    3.287348511026953e-07,
    2.981412740808276e-07,
    1.535753978413653e-08,
    1.9166086565333028e-08,
    2.673574068972917e-08
  ],
  "termCond_3": [
    4.4634830177589346e-07,
    7.470417414359232e-08,
    1.0845130543710569e-08,
    1.565816259775645e-08,
    1.922142205141936e-08
  ],
  "tf": 10000.0,
  "timeSteps_1": [
    263,
    647,
    1842,
    5610,
    17519
  ],
  "timeSteps_2": [
    262,
    647,
    1842,
    5610,
    17517
  ],
  "timeSteps_3": [
    263,
    647,
    1842,
    5610,
    17517
  ],
  "tols": [
    0.1,
    0.01,
    0.001,
    0.0001,
    1e-05
  ],
  "trueErrs_1": [
    0.009140621620867328,
    0.0011668422482093708,
    0.0001183944688941262,
    1.1596593310784063e-05,
    1.0902244029887652e-06
  ],
  "trueErrs_2": [
    0.015175167357590709,
    0.0025097102836151735,
    0.0002910115948825273,
    3.473615955464582e-05,
    3.6413319653877297e-06
  ],
  "trueErrs_3": [
    0.009240363292008814,
    0.0011877395261313942,
    0.0001219373175739167,
    1.2876616549583123e-05,
    1.1582934229518017e-06
  ]
}

==> Graphs/QNInterpolationErrorTA/QNtimeGrid_1_air_water_10000.0.txt <==
{
  "C1": 135,
  "C2": 1,
  "ErrResidual_1": [
    77.78944113500326,
    65.06474088160908,
    62.80417345796635,
    60.37315904199792,
    56.74815393744922
  ],
  "ErrResidual_2": [
    77.78944113500326,
    65.06449055936979,
    62.80344901161474,
    60.373359509652424,
    56.74897066402305
  ],
  "ErrResidual_3": [
    77.78944113500326,
    65.05889800144817,
    62.796351124116924,
    60.36812549477578,
    56.74829110558689
  ],
  "alpha_1": 1299.465,
  "alpha_2": 4190842.3700000006,
  "iters_1": [
    1,
    3,
    3,
    3,
    3
  ],
  "iters_2": [
    1,
    3,
    3,
    3,
    3
  ],
  "iters_3": [
    1,
    3,
    3,
    3,
    3
  ],
  "lambda_1": 0.0243,
  "lambda_2": 0.58,
  "n": 100,
  "termCond_1": [
    0.022383008667272223,
    3.074512211653832e-08,
    4.88139177893831e-08,
    4.132179454568411e-08,
    3.7976955293978824e-08
  ],
  "termCond_2": [
    0.022383008667272223,
    4.502424491005368e-08,
    6.245016025734066e-08,
    5.087742830428367e-08,
    4.935327428108061e-08
  ],
  "termCond_3": [
    0.022383008667272223,
    2.9355656042071823e-08,
    3.432088897340595e-08,
    3.6282225983199266e-08,
    3.663099993289522e-08
  ],
  "tf": 10000.0,
  "timeSteps_1": [
    58,
    396,
    1065,
    3148,
    9722
  ],
  "timeSteps_2": [
    58,
    396,
    1065,
    3148,
    9722
  ],
  "timeSteps_3": [
    58,
    396,
    1065,
    3148,
    9722
  ],
  "tols": [
    0.1,
    0.01,
    0.001,
    0.0001,
    1e-05
  ],
  "trueErrs_1": [
    1.9317014413312925,
    0.0006700138046604778,
    0.00022672772515160754,
    5.33078813456186e-05,
    1.0371707724108141e-05
  ],
  "trueErrs_2": [
    1.9317014413312925,
    0.0007022931062521356,
    0.0001752534926244461,
    2.8059160832329534e-05,
    2.712245331607648e-06
  ],
  "trueErrs_3": [
    1.9317014413312925,
    0.000663237862462816,
    0.00021728921920101662,
    3.531234101676459e-05,
    2.848391666858928e-06
  ]
}

==> Graphs/QNInterpolationErrorTA/QNtimeGrid_1_water_steel_10000.0.txt <==
{
  "C1": 1,
  "C2": 101,
  "ErrResidual_1": [
    1807.4406915222555,
    1638.164232845209,
    1547.4462829475453,
    1498.1304432109453,
    1478.5486963467342
  ],
  "ErrResidual_2": [
    1808.3314957154837,
    1642.1406246963372,
    1541.010695783765,
    1494.1652277184555,
    1479.2399813724992
  ],
  "ErrResidual_3": [
    1819.0661514952371,
    1648.8691937449146,
    1543.269050546612,
    1495.2130306585764,
    1478.0323456768488
  ],
  "alpha_1": 4190842.3700000006,
  "alpha_2": 3471348,
  "iters_1": [
    3,
    3,
    4,
    4,
    5
  ],
  "iters_2": [
    3,
    3,
    4,
    4,
    5
  ],
  "iters_3": [
    3,
    3,
    4,
    4,
    5
  ],
  "lambda_1": 0.58,
  "lambda_2": 48.9,
  "n": 100,
  "termCond_1": [
    0.006542805837346574,
    0.0052916797079602135,
    6.324596681545385e-05,
    4.31232287801598e-05,
    5.019849051803902e-07
  ],
  "termCond_2": [
    0.0035568591833528922,
    0.0033108599466426304,
    0.00013210641298558003,
    3.644973116780736e-05,
    1.7155293638251793e-06
  ],
  "termCond_3": [
    0.004189598981144808,
    0.0047024879684222885,
    7.06815080608456e-05,
    3.9900646827521504e-05,
    3.482726065498338e-07
  ],
  "tf": 10000.0,
  "timeSteps_1": [
    164,
    383,
    1459,
    4379,
    17402
  ],
  "timeSteps_2": [
    164,
    381,
    1468,
    4431,
    17753
  ],
  "timeSteps_3": [
    164,
    382,
    1467,
    4429,
    17738
  ],
  "tols": [
    0.1,
    0.01,
    0.001,
    0.0001,
    1e-05
  ],
  "trueErrs_1": [
    0.0355097623046808,
    0.020065337414652263,
    0.0026499078818852445,
    0.0007125081346394968,
    0.00016291782257206417
  ],
  "trueErrs_2": [
    0.1745795576804084,
    0.04167477610064039,
    0.01141626846923238,
    0.001756342162119347,
    0.0001971799595542137
  ],
  "trueErrs_3": [
    0.05641338640721633,
    0.015028350043670653,
    0.003978697754301205,
    0.000729760570576868,
    0.00017143420110108523
  ]
}

==> Graphs/QNInterpolationErrorTA/QNtimeGrid_2_air_steel_10000.0.txt <==
{
  "C1": 1,
  "C2": 1,
  "ErrResidual_1": [
    583.1192504607156,
    586.8918694699084,
    586.0600415806997,
    585.9856161175948,
    585.9404297321123
  ],
  "ErrResidual_2": [
    582.7525635094552,
    586.8559880663163,
    586.0556869679149,
    585.985194875295,
    585.9403944002541
  ],
  "ErrResidual_3": [
    583.0282143990503,
    586.867895703072,
    586.0568981690535,
    585.9852794866528,
    585.9404065154608
  ],
  "alpha_1": 1299.465,
  "alpha_2": 3471348,
  "iters_1": [
    3,
    3,
    3,
    3,
    3
  ],
  "iters_2": [
    3,
    3,
    3,
    3,
    3
  ],
  "iters_3": [
    3,
    3,
    3,
    3,
    3
  ],
  "lambda_1": 0.0243,
  "lambda_2": 48.9,
  "n": 100,
  "termCond_1": [
    2.2340019506954646e-07,
    4.6325803888224385e-09,
    3.050029769220763e-08,
    2.7249846497101207e-08,
    2.725197880540213e-08
  ],
  "termCond_2": [
    7.673760564889986e-07,
    4.3660545676124906e-08,
    4.4057466916862157e-08,
    2.4926754052772528e-08,
    2.823439629181708e-08
  ],
  "termCond_3": [
    7.317309560804234e-07,
    4.078590707378355e-09,
    2.1470458474482492e-08,
    2.3534663683123834e-08,
    2.324981959308968e-08
  ],
  "tf": 10000.0,
  "timeSteps_1": [
    396,
    1061,
    3146,
    9720,
    30492
  ],
  "timeSteps_2": [
    396,
    1061,
    3146,
    9720,
    30492
  ],
  "timeSteps_3": [
    396,
    1061,
    3146,
    9720,
    30493
  ],
  "tols": [
    0.1,
    0.01,
    0.001,
    0.0001,
    1e-05
  ],
  "trueErrs_1": [
    0.009919830332131138,
    0.0012684622381930056,
    0.00013576923297792736,
    1.3519530339227023e-05,
    1.2535421862817391e-06
  ],
  "trueErrs_2": [
    0.010755193250807227,
    0.0014739195247292318,
    0.00015106525342968973,
    1.8231999623551532e-05,
    1.6527434337766098e-06
  ],
  "trueErrs_3": [
    0.010472706474116581,
    0.0013436788780263676,
    0.00014217679340452647,
    1.4612501893288743e-05,
    1.326520058306689e-06
  ]
}

==> Graphs/QNInterpolationErrorTA/QNtimeGrid_2_air_water_10000.0.txt <==
{
  "C1": 135,
  "C2": 1,
  "ErrResidual_1": [
    117.64724805767092,
    118.26565500297694,
    111.90384572696394,
    105.08199163889196,
    100.54880522892282
  ],
  "ErrResidual_2": [
    117.65552795456156,
    118.26792276817157,
    111.90416286829746,
    105.08234200874475,
    100.5489876753709
  ],
  "ErrResidual_3": [
    117.78533619478755,
    118.29572308764944,
    111.89997825155422,
    105.07803541905305,
    100.54791308639795
  ],
  "alpha_1": 1299.465,
  "alpha_2": 4190842.3700000006,
  "iters_1": [
    3,
    3,
    3,
    3,
    3
  ],
  "iters_2": [
    3,
    3,
    3,
    3,
    3
  ],
  "iters_3": [
    3,
    3,
    3,
    3,
    3
  ],
  "lambda_1": 0.0243,
  "lambda_2": 0.58,
  "n": 100,
  "termCond_1": [
    1.3201710341623907e-06,
    1.5994083465247417e-06,
    1.6743714388587135e-06,
    1.766937808089514e-06,
    1.7842367522308323e-06
  ],
  "termCond_2": [
    1.9268121827222356e-06,
    2.1054883504285926e-06,
    2.212022642021481e-06,
    2.2181364466246786e-06,
    2.2154910349878645e-06
  ],
  "termCond_3": [
    1.501067993816898e-06,
    1.5931432778452766e-06,
    1.6497219721546379e-06,
    1.6703310371627544e-06,
    1.6765115095814725e-06
  ],
  "tf": 10000.0,
  "timeSteps_1": [
    243,
    618,
    1785,
    5457,
    17056
  ],
  "timeSteps_2": [
    243,
    618,
    1785,
    5457,
    17056
  ],
  "timeSteps_3": [
    243,
    618,
    1785,
    5457,
    17056
  ],
  "tols": [
    0.1,
    0.01,
    0.001,
    0.0001,
    1e-05
  ],
  "trueErrs_1": [
    0.009765008823395363,
    0.0012923637824938914,
    0.00016000904211003824,
    1.886307097817091e-05,
    4.6730545635354475e-06
  ],
  "trueErrs_2": [
    0.009786665970674875,
    0.0012917779149396672,
    0.00016083250443836632,
    2.019444500526096e-05,
    6.3882474642878865e-06
  ],
  "trueErrs_3": [
    0.009984866995489885,
    0.0013468319872747942,
    0.00017598467406340756,
    2.0893974402714116e-05,
    4.418414887011494e-06
  ]
}

==> Graphs/QNInterpolationErrorTA/QNtimeGrid_2_water_steel_10000.0.txt <==
{
  "C1": 1,
  "C2": 101,
  "ErrResidual_1": [
    511.3220410118496,
    509.9023309038753,
    506.82854681369605,
    505.99999173818424,
    505.20905508710194
  ],
  "ErrResidual_2": [
    505.69818085744765,
    506.9930547959444,
    505.948081482578,
    505.48373182003075,
    505.24411691549204
  ],
  "ErrResidual_3": [
    511.1764074005291,
    509.09169450061904,
    506.52767599282805,
    505.5211495262177,
    505.1484659609402
  ],
  "alpha_1": 4190842.3700000006,
  "alpha_2": 3471348,
  "iters_1": [
    3,
    3,
    4,
    4,
    5
  ],
  "iters_2": [
    3,
    3,
    4,
    4,
    5
  ],
  "iters_3": [
    3,
    3,
    4,
    4,
    5
  ],
  "lambda_1": 0.58,
  "lambda_2": 48.9,
  "n": 100,
  "termCond_1": [
    0.0071897889351867725,
    0.006119196618611434,
    8.112745745236837e-05,
    8.624846664467237e-05,
    4.787269519393014e-06
  ],
  "termCond_2": [
    0.00761410998095756,
    0.005245687311744263,
    6.217904963692359e-05,
    6.344462268282552e-05,
    4.8048018297806915e-06
  ],
  "termCond_3": [
    0.007370523304869922,
    0.005793800833999001,
    6.58596155711717e-05,
    6.792963466532514e-05,
    3.4090783287901836e-07
  ],
  "tf": 10000.0,
  "timeSteps_1": [
    233,
    603,
    2412,
    7391,
    29464
  ],
  "timeSteps_2": [
    233,
    604,
    2433,
    7488,
    29874
  ],
  "timeSteps_3": [
    233,
    605,
    2431,
    7476,
    29927
  ],
  "tols": [
    0.1,
    0.01,
    0.001,
    0.0001,
    1e-05
  ],
  "trueErrs_1": [
    0.04220699330992037,
    0.029769237008855413,
    0.0016653065437660375,
    0.000549324483887377,
    0.00010797657028314713
  ],
  "trueErrs_2": [
    0.06307511922626442,
    0.02912941583751796,
    0.001830369578229401,
    0.0004940470963089389,
    5.158363183807401e-05
  ],
  "trueErrs_3": [
    0.037453796626392276,
    0.02211332867239643,
    0.0033406540167531563,
    0.0004012020197420632,
    5.9880659920115606e-05
  ]
}
